CNN-based synthesis of realistic high-resolution LiDAR data

This paper presents a novel CNN-based approach for synthesizing high-resolution LiDAR point cloud data. Our approach generates semantically and perceptually realistic results with guidance from specialized loss-functions. First, we utilize a modified per-point loss that addresses missing LiDAR point measurements. Second, we align the quality of our generated output with real-world sensor data by applying a perceptual loss. In large-scale experiments on real-world datasets, we evaluate both the geometric accuracy and semantic segmentation performance using our generated data vs. ground truth. In a mean opinion score testing we further assess the perceptual quality of our generated point clouds. Our results demonstrate a significant quantitative and qualitative improvement in both geometry and semantics over traditional non CNN-based up-sampling methods.

==> data/dataset_histograms.csv <==
distances,sprinkles,kitti
0,0,0
2,5.548995329214997940e-02,3.772027071797412479e-03
4,7.097541374526517011e-02,5.085346762499120404e-02
6,9.129571874751092608e-02,2.336589534142169133e-01
8,1.076216990144198138e-01,1.954661146844704767e-01
10,1.046575683974749343e-01,1.250914276250990886e-01
12,9.161262281906927540e-02,7.799524215688241613e-02
14,7.120685281476825390e-02,5.970735074313864021e-02
16,5.680903979331054093e-02,5.121151386014314438e-02
18,4.496837977748051329e-02,3.965853694029017329e-02
20,3.672507211411888545e-02,2.817360838631304334e-02
22,3.004314735893469368e-02,2.084056330827071396e-02
24,2.544785713318335404e-02,1.455921952975441913e-02
26,2.128885384809153097e-02,1.136805606435400788e-02
28,1.831870642625541001e-02,1.120105251727776877e-02
30,1.602120586263539037e-02,9.643552762883799215e-03
32,1.400113665126526477e-02,8.361238962433086355e-03
34,1.241426813202260553e-02,6.956998853234098654e-03
36,1.127307469268919692e-02,6.134027773584318360e-03
38,1.013390185625424704e-02,5.522626566336810011e-03
40,9.309617797569943315e-03,4.910882374523829579e-03
42,8.370317103055661609e-03,4.283083482905110026e-03
44,7.588611890435371585e-03,3.777829583747943989e-03
46,6.990187293812636683e-03,3.399727732408494053e-03
48,6.458831576336698799e-03,2.952197879023362066e-03
50,5.919967631604670412e-03,2.624468856468303857e-03
52,5.484284816085363209e-03,2.297280398116183751e-03
54,5.022108526529326170e-03,2.121542006374631858e-03
56,4.656572381183839149e-03,1.876012670482787598e-03
58,4.263763313199503933e-03,1.684554295377612126e-03
60,3.959112314419080923e-03,1.465377464379028633e-03
62,3.621934245167854165e-03,1.320907119420434333e-03
64,3.340572992825910879e-03,1.193758492895141644e-03
66,3.166392405304595519e-03,1.083685536856348686e-03
68,2.964896175483994808e-03,1.039490991973687989e-03
70,2.781750200497148332e-03,8.863145982276804174e-04
72,2.619775953408462824e-03,6.921551127540233111e-04
74,2.427982704265661817e-03,6.418105096321271175e-04
76,2.264782921484813274e-03,5.713475666282871951e-04
78,2.123393624299425853e-03,5.134287922958060205e-04
80,1.994445625679066789e-03,4.880704579593211890e-04
82,1.856334753764080081e-03,0
84,1.748718064432383274e-03,0
86,1.526269446241843844e-03,0
88,1.444755395440778471e-03,0
90,1.357447336359039270e-03,0
92,1.288463789194288370e-03,0
94,1.234883951498243681e-03,0
96,1.173818727983046758e-03,0
98,1.105980401079494167e-03,0

==> data/error_over_distance.csv <==
distances,sprinkles,kitti
0,0.04990,0.1952
2,0.1209,0.1093
4,0.1722,0.05064
6,0.1926,0.07277
8,0.2363,0.09313
10,0.2464,0.1296
12,0.2963,0.1897
14,0.3608,0.2016
16,0.4196,0.2215
18,0.4918,0.2835
20,0.5968,0.3790
22,0.6586,0.3989
24,0.7429,0.5148
26,0.8095,0.5185
28,0.8675,0.5226
30,0.9518,0.6452
32,1.078,0.7276
34,1.158,0.7716
36,1.235,0.8198
38,1.351,0.8961
40,1.436,0.9452
42,1.515,1.020
44,1.615,1.058
46,1.707,1.155
48,1.859,1.217
50,1.907,1.299
52,2.033,1.372
54,2.027,1.420
56,2.136,1.482
58,2.177,1.621
60,2.322,1.759
62,2.475,1.854
64,2.536,1.945
66,2.680,2.030
68,2.822,2.241
70,2.846,2.982
72,2.971,3.103
74,3.121,3.150
76,3.137,3.385
78,3.241,3.881
80,3.419,3.688
82,3.389,
84,3.491,
86,3.518,
88,3.683,
90,3.782,
92,3.975,
94,4.058,
96,4.075,
98,4.200,
100,,
